Vertex-transitive Haar graphs that are not Cayley graphs

In a recent paper (arXiv:1505.01475 ) Est\'elyi and Pisanski raised a question whether there exist vertex-transitive Haar graphs that are not Cayley graphs. In this note we construct an infinite family of trivalent Haar graphs that are vertex-transitive but non-Cayley. The smallest example has 40 vertices and is the well-known Kronecker cover over the dodecahedron graph $G(10,2)$, occurring as the graph $40$ in the Foster census of connected symmetric trivalent graphs.

==> haa.tikz <==
\begin{tikzpicture}[scale=0.6]

 


\begin{scope}[shift={(22,0)},rotate=0]
%Double Handcuff Graph

\draw (0,0) node[circle, fill=black!70,inner sep=0pt,minimum size=4pt, draw] (100) {} ;
\draw (2,0) node[circle, fill=black!70,inner sep=0pt,minimum size=4pt, draw] (200) {};
\draw (4,0) node[circle, fill=black!70,inner sep=0pt,minimum size=4pt, draw] (300) {};
\draw (6,0) node[circle, fill=black!70,inner sep=0pt,minimum size=4pt, draw] (400) {};
\draw (5,-1)node[circle, fill=white] (500) {$\mathbb{Z}_{n}$};


\tikzset{loop/.style={in=-135,out=135,looseness=35}}
  
\draw[every node/.style, ->,>=stealth',auto,
  thick,main node/.style={circle,fill=blue!20,draw,font=\sffamily\Large\bfseries}]
    
    (100) edge [loop left, inner sep=2pt] node {\small a} (100)
    	     edge [out= 0, in=180, inner sep=2pt,color=red] node {\small 0} (200)
    (200)edge [out= -45, in=-135, inner sep=2pt,color=red] node {\small $0$} (300)
            edge [out= 45, in=135, inner sep=2pt,color=black] node {\small $k$} (300)
    (300) edge [out= 0, in=180, inner sep=2pt,color=red] node {\small 0} (400);
    

\tikzset{loop/.style={in=45,out=-45,looseness=35}}

\draw[every node/.style, ->,>=stealth',auto,
  thick,main node/.style={circle,fill=blue!20,draw,font=\sffamily\Large\bfseries}]
    
    (400) edge [loop right, color=black] node {b} (400);

\end{scope}
 

\end{tikzpicture}



==> haar_non_cay_fig3.tikz <==
\begin{tikzpicture}[scale=0.6]

%Handcuff Graph 1

%\begin{scope}[shift={(12,0)},rotate=0]
\begin{scope}[shift={(6,0)},rotate=0]


\draw (0,0) node[circle, fill=white,inner sep=0pt,minimum size=4pt, draw] (100) {} ;
  \draw (2,0) node[circle, fill=black!70,inner sep=0pt,minimum size=4pt, draw] (200) {};
  \draw (1.5,-1)node[circle, fill=white] (300) {\small $\mathbb{Z}_{10}$};


\tikzset{loop/.style={in=-135,out=135,looseness=35}}
  
\draw[every node/.style, ->,>=stealth',auto,
  thick,main node/.style={circle,fill=blue!20,draw,font=\sffamily\Large\bfseries}]
    
    (100) edge [loop left, inner sep=2pt] node {\small 1} (100)
    	  edge [color=black!30!green, inner sep=2pt] node{\small 0} (200);
          edge [out= -90, in=-90, inner sep=2pt] node {\color{black} \small i} (200);

\tikzset{loop/.style={in=45,out=-45,looseness=35}}

\draw[every node/.style, ->,>=stealth',auto,
  thick,main node/.style={circle,fill=blue!20,draw,font=\sffamily\Large\bfseries}]
    
    (200) edge [loop right, color=red ] node {2} (200);

\end{scope}
 
\begin{scope}[shift={(7,5.5)},rotate=18]
%Generalized Petersen Graph GP(10,2)    
\def \v {10}
\def \radiusout {3.8cm}
\def \radiusin {1.9cm}
\def \margin {8} % margin in angles, depends on the radius

\foreach \s in {1,...,\v}
{ 
  \node[circle, fill=black!70, inner sep=0pt,minimum size=4pt, draw] at ({360/\v * (\s-1 )}:\radiusin)  (\s+0) {};
  \node[circle, fill=white, inner sep=0pt,minimum size=4pt, draw] at ({360/\v * (\s-1 )}:\radiusout) (\s+1) {};
  };

\foreach \s in {1,...,\v}{

\draw[auto, thick]
	 let \n1={int(mod(\s+1,\v)+1)}, \n2={int(mod(\s+1,\v)+1)}
	     	      in  (\s+0) edge [black!30!green] node {} (\s+1)
	                         %edge [] node {} (\n1+0)
	                   edge [red] node {} (\n2+0);
\draw[auto, thick]
	 let \n1={int(mod(\s,\v)+1)}, \n2={int(mod(\s+6,\v)+1)}
	     	           in  (\s+1) edge [] node {} (\n1+1);
	                  % edge [red] node {} (\n2+1);
	            
	                   
	                 %{\draw[auto, thick] (\s+0) edge [black!30!green] node {} (\s+1)};
	                 };
	                 

\end{scope}	      
          

%Handcuff Graph 1

\begin{scope}[shift={(14.5,0)},rotate=0]


\draw (0,0) node[circle, fill=white,inner sep=0pt,minimum size=4pt, draw] (100) {} ;
  \draw (2,0) node[circle, fill=black!70,inner sep=0pt,minimum size=4pt, draw] (200) {};
  \draw (2,-1)node[circle, fill=white] (300) {$\mathbb{Z}_{10}$};


\tikzset{loop/.style={in=-135,out=135,looseness=35}}
  
\draw[every node/.style, ->,>=stealth',auto,
  thick,main node/.style={circle,fill=blue!20,draw,font=\sffamily\Large\bfseries}]
    
    (100) edge [loop left, inner sep=2pt] node {\small 1} (100)
    	  edge [color=black!30!green, inner sep=2pt] node{\small 0} (200);
          edge [out= -90, in=-90, inner sep=2pt] node {\color{black} \small i} (200);

\tikzset{loop/.style={in=45,out=-45,looseness=35}}

\draw[every node/.style, ->,>=stealth',auto,
  thick,main node/.style={circle,fill=blue!20,draw,font=\sffamily\Large\bfseries}]
    
    (200) edge [loop right, color=red ] node {3} (200);

\end{scope}
 
\begin{scope}[shift={(15.5,5.5)},rotate=18]
%Petersen Graph GP(10,3)    
\def \v {10}
\def \r {3}
\def \radiusout {3.8cm}
\def \radiusin {1.9cm}
\def \margin {8} % margin in angles, depends on the radius

\foreach \s in {1,...,\v}
{ 
  \node[circle, fill=black!70, inner sep=0pt,minimum size=4pt, draw] at ({360/\v * (\s-1 )}:\radiusin)  (\s+0) {};
  \node[circle, fill=white, inner sep=0pt,minimum size=4pt, draw] at ({360/\v * (\s-1 )}:\radiusout) (\s+1) {};
  };

\foreach \s in {1,...,\v}{

\draw[auto, thick]
	 let \n1={int(mod(\s+2,\v)+1)}, \n2={int(mod(\s+2,\v)+1)}
	     	      in  (\s+0) edge [black!30!green] node {} (\s+1)
	                         %edge [] node {} (\n1+0)
	                   edge [red] node {} (\n2+0);
\draw[auto, thick]
	 let \n1={int(mod(\s,\v)+1)}, \n2={int(mod(\s+6,\v)+1)}
	     	           in  (\s+1) edge [] node {} (\n1+1);
	                %   edge [red] node {} (\n2+1);
	            
	                   
	                 %{\draw[auto, thick] (\s+0) edge [black!30!green] node {} (\s+1)};
	                 };
	                 

\end{scope}	                 


\begin{scope}[shift={(21.5,0)},rotate=0]
%Double Handcuff Graph

\draw (0,0) node[circle, fill=white,inner sep=0pt,minimum size=4pt, draw] (100) {} ;
\draw (2,0) node[circle, fill=white,inner sep=0pt,minimum size=4pt, draw] (200) {};
\draw (4,0) node[circle, fill=white,inner sep=0pt,minimum size=4pt, draw] (300) {};
\draw (6,0) node[circle, fill=white,inner sep=0pt,minimum size=4pt, draw] (400) {};
\draw (5,-1)node[circle, fill=white] (500) {$\mathbb{Z}_{10}$};


\tikzset{loop/.style={in=-135,out=135,looseness=35}}
  
\draw[every node/.style, ->,>=stealth',auto,
  thick,main node/.style={circle,fill=black,draw,font=\sffamily\Large\bfseries}]
    
    (100) edge [loop left, inner sep=2pt,color=black] node {\small 1} (100)
    	     edge [out= 0, in=180, inner sep=2pt,color=black] node {\small 0} (200)
    (200)edge [out= -45, in=-135, inner sep=2pt,color=black] node {\small $-2$} (300)
            edge [out= 45, in=135, inner sep=2pt,color=black] node {\small $+2$} (300)
    (300) edge [out= 0, in=180, inner sep=2pt,color=black] node {\small 0} (400);
    

\tikzset{loop/.style={in=45,out=-45,looseness=35}}

\draw[every node/.style, ->,>=stealth',auto,
  thick,main node/.style={circle,fill=blue!20,draw,font=\sffamily\Large\bfseries}]
    
    (400) edge [loop right, color=black] node {1} (400);

\end{scope}
 

\begin{scope}[shift={(24.5,5.5)},rotate=18,scale=0.65]
%\begin{tikzpicture}
%\tikzstyle{every path}=[draw, thick]
%\tikzstyle{every node}=[draw, circle, fill=black, inner sep=2pt]
\tikzstyle{povezava}=[draw, thick]
\tikzstyle{every node}=[draw, circle, fill=white, inner sep=0pt,minimum size=4pt]
\node (v_0) at (5.80000, 0.00000) {};
\node (v_1) at (4.69230, 3.40915) {};
\node (v_2) at (1.79230, 5.51613) {};
\node (v_3) at (-1.79230, 5.51613) {};
\node (v_4) at (-4.69230, 3.40915) {};
\node (v_5) at (-5.80000, 0.00000) {};
\node (v_6) at (-4.69230, -3.40915) {};
\node (v_7) at (-1.79230, -5.51613) {};
\node (v_8) at (1.79230, -5.51613) {};
\node (v_9) at (4.69230, -3.40915) {};
\node (v_10) at (5.00000, 0.00000) {};
\node (v_11) at (4.04509, 2.93893) {};
\node (v_12) at (1.54509, 4.75528) {};
\node (v_13) at (-1.54509, 4.75528) {};
\node (v_14) at (-4.04509, 2.93893) {};
\node (v_15) at (-5.00000, 0.00000) {};
\node (v_16) at (-4.04509, -2.93893) {};
\node (v_17) at (-1.54509, -4.75528) {};
\node (v_18) at (1.54509, -4.75528) {};
\node (v_19) at (4.04509, -2.93893) {};
\node (v_20) at (1.60000, 0.00000) {};
\node (v_21) at (1.29443, 0.94046) {};
\node (v_22) at (0.49443, 1.52169) {};
\node (v_23) at (-0.49443, 1.52169) {};
\node (v_24) at (-1.29443, 0.94046) {};
\node (v_25) at (-1.60000, 0.00000) {};
\node (v_26) at (-1.29443, -0.94046) {};
\node (v_27) at (-0.49443, -1.52169) {};
\node (v_28) at (0.49443, -1.52169) {};
\node (v_29) at (1.29443, -0.94046) {};
\node (v_30) at (1.00000, 0.00000) {};
\node (v_31) at (0.80902, 0.58779) {};
\node (v_32) at (0.30902, 0.95106) {};
\node (v_33) at (-0.30902, 0.95106) {};
\node (v_34) at (-0.80902, 0.58779) {};
\node (v_35) at (-1.00000, 0.00000) {};
\node (v_36) at (-0.80902, -0.58779) {};
\node (v_37) at (-0.30902, -0.95106) {};
\node (v_38) at (0.30902, -0.95106) {};
\node (v_39) at (0.80902, -0.58779) {};
% \node (v_0) at (7.00000, 0.00000) {};
% \node (v_1) at (5.66312, 4.11450) {};
% \node (v_2) at (2.16312, 6.65740) {};
% \node (v_3) at (-2.16312, 6.65740) {};
% \node (v_4) at (-5.66312, 4.11450) {};
% \node (v_5) at (-7.00000, 0.00000) {};
% \node (v_6) at (-5.66312, -4.11450) {};
% \node (v_7) at (-2.16312, -6.65740) {};
% \node (v_8) at (2.16312, -6.65740) {};
% \node (v_9) at (5.66312, -4.11450) {};
% \node (v_10) at (5.00000, 0.00000) {};
% \node (v_11) at (4.04509, 2.93893) {};
% \node (v_12) at (1.54509, 4.75528) {};
% \node (v_13) at (-1.54509, 4.75528) {};
% \node (v_14) at (-4.04509, 2.93893) {};
% \node (v_15) at (-5.00000, 0.00000) {};
% \node (v_16) at (-4.04509, -2.93893) {};
% \node (v_17) at (-1.54509, -4.75528) {};
% \node (v_18) at (1.54509, -4.75528) {};
% \node (v_19) at (4.04509, -2.93893) {};
% \node (v_20) at (1.60000, 0.00000) {};
% \node (v_21) at (1.29443, 0.94046) {};
% \node (v_22) at (0.49443, 1.52169) {};
% \node (v_23) at (-0.49443, 1.52169) {};
% \node (v_24) at (-1.29443, 0.94046) {};
% \node (v_25) at (-1.60000, 0.00000) {};
% \node (v_26) at (-1.29443, -0.94046) {};
% \node (v_27) at (-0.49443, -1.52169) {};
% \node (v_28) at (0.49443, -1.52169) {};
% \node (v_29) at (1.29443, -0.94046) {};
% \node (v_30) at (0.60000, 0.00000) {};
% \node (v_31) at (0.48541, 0.35267) {};
% \node (v_32) at (0.18541, 0.57063) {};
% \node (v_33) at (-0.18541, 0.57063) {};
% \node (v_34) at (-0.48541, 0.35267) {};
% \node (v_35) at (-0.60000, 0.00000) {};
% \node (v_36) at (-0.48541, -0.35267) {};
% \node (v_37) at (-0.18541, -0.57063) {};
% \node (v_38) at (0.18541, -0.57063) {};
% \node (v_39) at (0.48541, -0.35267) {};
\path[povezava] (v_0) -- (v_1);
\path[povezava] (v_0) -- (v_9);
\path[povezava] (v_0) -- (v_10);
\path[povezava] (v_1) -- (v_2);
\path[povezava] (v_1) -- (v_11);
\path[povezava] (v_2) -- (v_3);
\path[povezava] (v_2) -- (v_12);
\path[povezava] (v_3) -- (v_4);
\path[povezava] (v_3) -- (v_13);
\path[povezava] (v_4) -- (v_5);
\path[povezava] (v_4) -- (v_14);
\path[povezava] (v_5) -- (v_6);
\path[povezava] (v_5) -- (v_15);
\path[povezava] (v_6) -- (v_7);
\path[povezava] (v_6) -- (v_16);
\path[povezava] (v_7) -- (v_8);
\path[povezava] (v_7) -- (v_17);
\path[povezava] (v_8) -- (v_9);
\path[povezava] (v_8) -- (v_18);
\path[povezava] (v_9) -- (v_19);
\path[povezava] (v_10) -- (v_22);
\path[povezava] (v_10) -- (v_28);
\path[povezava] (v_11) -- (v_23);
\path[povezava] (v_11) -- (v_29);
\path[povezava] (v_12) -- (v_20);
\path[povezava] (v_12) -- (v_24);
\path[povezava] (v_13) -- (v_21);
\path[povezava] (v_13) -- (v_25);
\path[povezava] (v_14) -- (v_22);
\path[povezava] (v_14) -- (v_26);
\path[povezava] (v_15) -- (v_23);
\path[povezava] (v_15) -- (v_27);
\path[povezava] (v_16) -- (v_24);
\path[povezava] (v_16) -- (v_28);
\path[povezava] (v_17) -- (v_25);
\path[povezava] (v_17) -- (v_29);
\path[povezava] (v_18) -- (v_20);
\path[povezava] (v_18) -- (v_26);
\path[povezava] (v_19) -- (v_21);
\path[povezava] (v_19) -- (v_27);
\path[povezava] (v_20) -- (v_30);
\path[povezava] (v_21) -- (v_31);
\path[povezava] (v_22) -- (v_32);
\path[povezava] (v_23) -- (v_33);
\path[povezava] (v_24) -- (v_34);
\path[povezava] (v_25) -- (v_35);
\path[povezava] (v_26) -- (v_36);
\path[povezava] (v_27) -- (v_37);
\path[povezava] (v_28) -- (v_38);
\path[povezava] (v_29) -- (v_39);
\path[povezava] (v_30) -- (v_31);
\path[povezava] (v_30) -- (v_39);
\path[povezava] (v_31) -- (v_32);
\path[povezava] (v_32) -- (v_33);
\path[povezava] (v_33) -- (v_34);
\path[povezava] (v_34) -- (v_35);
\path[povezava] (v_35) -- (v_36);
\path[povezava] (v_36) -- (v_37);
\path[povezava] (v_37) -- (v_38);
\path[povezava] (v_38) -- (v_39);
%\end{tikzpicture}
\end{scope}	                 

\end{tikzpicture}


